A measurement of the CMB E-mode angular power spectrum at subdegree scales from 670 square degrees of POLARBEAR data

We report a measurement of the E-mode polarization power spectrum of the cosmic microwave background (CMB) using 150 GHz data taken from July 2014 to December 2016 with the POLARBEAR experiment. We reach an effective polarization map noise level of $32\,\mu\mathrm{K}$-$\mathrm{arcmin}$ across an observation area of 670 square degrees. We measure the EE power spectrum over the angular multipole range $500 \leq \ell <3000$, tracing the third to seventh acoustic peaks with high sensitivity. The statistical uncertainty on E-mode bandpowers is $\sim 2.3 \mu {\rm K}^2$ at $\ell \sim 1000$ with a systematic uncertainty of 0.5$\mu {\rm K}^2$. The data are consistent with the standard $\Lambda$CDM cosmological model with a probability-to-exceed of 0.38. We combine recent CMB E-mode measurements and make inferences about cosmological parameters in $\Lambda$CDM as well as in extensions to $\Lambda$CDM. Adding the ground-based CMB polarization measurements to the Planck dataset reduces the uncertainty on the Hubble constant by a factor of 1.2 to $H_0 = 67.20 \pm 0.57 {\rm km\,s^{-1} \,Mpc^{-1}}$. When allowing the number of relativistic species ($N_{eff}$) to vary, we find $N_{eff} = 2.94 \pm 0.16$, which is in good agreement with the standard value of 3.046. Instead allowing the primordial helium abundance ($Y_{He}$) to vary, the data favor $Y_{He} = 0.248 \pm 0.012$. This is very close to the expectation of 0.2467 from Big Bang Nucleosynthesis. When varying both $Y_{He}$ and $N_{eff}$, we find $N_{eff} = 2.70 \pm 0.26$ and $Y_{He} = 0.262 \pm 0.015$.

==> responses.csv <==
"Timestamp","Please write your name as it should appear on paper","Primary institution","Other institutions if you have","Eligibility","Agree?","Acknowledgments","ORCID"
"2020/04/07 2:57:26 PM GMT+10","C. L. Reichardt","School of Physics, University of Melbourne, Parkville, VIC 3010, Australia","","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","(duplicate)","0000-0003-2226-9169"
"2020/04/08 1:11:46 AM GMT+10","Carlo Baccigalupi","International School for Advanced Studies (SISSA), Via Bonomea 265, 34136, Trieste, Italy","Institute for Fundamental Physics of the Universe (IFPU), Via Beirut 4, 3014 Grignano, Trieste, italy  and National Institute for Nuclear Physics (INFN), Sezione di Trieste, Via Valerio 2, 34127 Trieste, Italy","I am not an undergraduate student. I developed analysis tools used in the paper in question sometime in the past year.;I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","In Italy, this work was supported by the ASI-COSMOS Network (cosmosnet.it) as well as by the INDARK INFN Initiative.","0000-0002-8211-1630"
"2020/04/08 1:44:39 AM GMT+10","Yuyang Zhou","Department of Physics, University of California, Berkeley, CA 94720, USA","LBNL","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","","https://orcid.org/0000-0002-5878-4237"
"2020/04/08 3:18:56 AM GMT+10","Praween Siritanasak","Department of Physics, University of California, San Diego, CA 92093-0424, USA","National Astronomical Research Institute of Thailand, Chiangmai, Thailand","I am not an undergraduate student. I made significant contributions to the design, construction, and deployment of an instrument (receiver or telescope) that was used to collect data for the paper, and was deployed in the past 5 years.","Yes","","0000-0001-6830-1537"
"2020/04/08 4:21:51 AM GMT+10","Benjamin Westbrook","Radio Astronomy Laboratory, University of California, Berkeley, CA 94720, USA","","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","","0000-0001-5109-9379"
"2020/04/08 7:39:22 AM GMT+10","Eric V. Linder","Space Sciences Laboratory, University of California, Berkeley, CA 94720, USA","Physics Division, Lawrence Berkeley National Laboratory","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","","0000-0001-5536-9241"
"2020/04/09 6:10:40 AM GMT+10","M.A. Dobbs","Physics Department, McGill University, Montreal, QC H3A 0G4, Canada","McGill Space Institute, McGill University, Montreal, QC H3A 0G4, Canada","I am not an undergraduate student. I made significant contributions to the design, construction, and deployment of an instrument (receiver or telescope) that was used to collect data for the paper, and was deployed in the past 5 years.","Yes","Natural Science and Engineering Research Council of Canada",""
"2020/04/09 10:32:13 AM GMT+10","Adrian T. Lee","Department of Physics, University of California, Berkeley, CA 94720, USA","Physics Division, LBNL and Radio Astronomy Laboratory, Berkeley","I am not an undergraduate student. I made significant contributions to the design, construction, and deployment of an instrument (receiver or telescope) that was used to collect data for the paper, and was deployed in the past 5 years.","Yes","Please add NSF, Moore, templeton, Simons Foundation with grant #s from previous papers.","https://orcid.org/0000-0003-3106-3218"
"2020/04/09 10:34:40 AM GMT+10","Kolen Cheung","Department of Physics, University of California, Berkeley, CA 94720, USA","","I am not an undergraduate student. I developed analysis tools used in the paper in question sometime in the past year.;I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","","0000-0002-7764-378X"
"2020/04/10 7:42:53 AM GMT+10","Martin Navaroli","Department of Physics, University of California, San Diego, CA 92093-0424, USA","","I am not an undergraduate student. I worked on software or hardware for the instrument used in the paper in question sometime in the past year.","Yes","",""
"2020/04/10 7:44:53 AM GMT+10","Martin Navaroli","Department of Physics, University of California, San Diego, CA 92093-0424, USA","","I am not an undergraduate student. I worked on software or hardware for the instrument used in the paper in question sometime in the past year.","Yes","","0000-0001-8366-3755"
"2020/04/10 10:14:32 AM GMT+10","Darcy Barron","Department of Physics and Astronomy, University of New Mexico, Albuquerque, New Mexico 87131, USA","","I am not an undergraduate student. I made significant contributions to the design, construction, and deployment of an instrument (receiver or telescope) that was used to collect data for the paper, and was deployed in the past 5 years.;I am not an undergraduate student. I deployed to work on the instrument or take a shift as an observer sometime in the past year.","Yes","","0000-0002-1623-5651"
"2020/04/14 7:18:49 AM GMT+10","David Leon","Department of Physics, University of California, San Diego, CA 92093-0424, USA","","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","",""
"2020/04/14 4:50:12 PM GMT+10","Grant P. Teply","Department of Physics, University of California, San Diego, CA 92093-0424, USA","","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","",""
"2020/04/15 8:29:04 AM GMT+10","Chang Feng","Department of Physics, University of Illinois at Urbana-Champaign, 1110 W Green St, Urbana, IL, 61801, USA","","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","",""
"2020/04/15 4:58:58 PM GMT+10","Calvin Tsai","Department of Physics, University of California, San Diego, CA 92093-0424, USA","","I am not an undergraduate student. I deployed to work on the instrument or take a shift as an observer sometime in the past year.","Yes","",""
"2020/04/16 4:34:21 PM GMT+10","Hamza El Bouhargani","AstroParticule et Cosmologie (APC), Univ Paris Diderot, CNRS/IN2P3, CEA/Irfu, Obs de Paris, Sorbonne Paris Cit'e, France","","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","","https://orcid.org/0000-0001-5471-3434"
"2020/04/17 11:35:48 AM GMT+10","Frederick Matsuda","Kavli Institute for the Physics and Mathematics of the Universe (Kavli IPMU, WPI), UTIAS, The University of Tokyo, Kashiwa, Chiba 277-8583, Japan","","I am not an undergraduate student. I made significant contributions to the design, construction, and deployment of an instrument (receiver or telescope) that was used to collect data for the paper, and was deployed in the past 5 years.;I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","Kavli IPMU was supported by World Premier International Research Center Initiative (WPI), MEXT, Japan.","0000-0003-0041-6447"
"2020/04/17 4:18:41 PM GMT+10","Nobuhiko Katayama","Kavli Institute for the Physics and Mathematics of the Universe (Kavli IPMU, WPI), UTIAS, The University of Tokyo, Kashiwa, Chiba 277-8583, Japan","","I am not an undergraduate student. I deployed to work on the instrument or take a shift as an observer sometime in the past year.;I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","NK acknowledges the support from JSPS Core-to-Core Program, A. Advanced Research Networks.",""
"2020/04/17 5:01:21 PM GMT+10","Osamu Tajima","Department of Physics, Kyoto University, Kyoto 606-8502, Japan","","I am not an undergraduate student. I deployed to work on the instrument or take a shift as an observer sometime in the past year.","Yes","18H05539 (it is already included in the current version)",""
"2020/04/18 5:02:42 AM GMT+10","Nicholas Galitzki","Department of Physics, University of California, San Diego, CA 92093-0424, USA","","I am not an undergraduate student. I made significant contributions to the design, construction, and deployment of an instrument (receiver or telescope) that was used to collect data for the paper, and was deployed in the past 5 years.","Yes","",""
"2020/04/18 8:51:07 AM GMT+10","Giulio Fabbian","Department of Physics & Astronomy, University of Sussex, Brighton BN1 9QH, UK","","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","GF acknowledges support from the European Research Council under the European Union's Seventh Framework Programme (FP/2007-2013) / ERC Grant Agreement No. [616170]","0000-0002-3255-4695"
"2020/04/18 3:38:42 PM GMT+10","Federico Bianchini","School of Physics, University of Melbourne, Parkville, VIC 3010, Australia","","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","","0000-0003-4847-3483"
"2020/04/18 11:24:57 PM GMT+10","Clara Vergès","AstroParticule et Cosmologie (APC), Univ Paris Diderot, CNRS/IN2P3, CEA/Irfu, Obs de Paris, Sorbonne Paris Cit'e, France","","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","","0000-0002-3942-1609"
"2020/04/20 10:57:02 AM GMT+10","Kevin T. Crowley","Department of Physics, University of California, Berkeley, CA 94720, USA","","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","","0000-0001-5068-1295"
"2020/04/20 12:10:25 PM GMT+10","Takuro Fujino","Yokohama National University, Yokohama, Kanagawa 240-8501, Japan","","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","","0000-0002-1211-7850"
"2020/04/20 1:55:58 PM GMT+10","Masashi Hazumi","High Energy Accelerator Research Organization (KEK), Tsukuba, Ibaraki 305-0801, Japan"," Kavli IPMU, ISAS JAXA, SOKENDAI","I am not an undergraduate student. I made significant contributions to the design, construction, and deployment of an instrument (receiver or telescope) that was used to collect data for the paper, and was deployed in the past 5 years.;I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","The KEK group acknowledges the support from the JSPS KAKENHI Grant Numbers JP26220709 and JP15H05891. This research used resources of the Central Computing System, owned and operated by the Computing Research Center at KEK","0000-0001-6830-8309"
"2020/04/20 3:27:50 PM GMT+10","Shunsuke Adachi","Department of Physics, Kyoto University, Kyoto 606-8502, Japan","","I am not an undergraduate student. I deployed to work on the instrument or take a shift as an observer sometime in the past year.","Yes","","0000-0002-0400-7555"
"2020/04/20 3:35:43 PM GMT+10","Dominic Beck","Department of Physics, Stanford University, Stanford, CA, 94305","","I am not an undergraduate student. I worked on software or hardware for the instrument used in the paper in question sometime in the past year.;I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","","0000-0003-0848-2756"
"2020/04/20 4:37:40 PM GMT+10","Masaya Hasegawa","High Energy Accelerator Research Organization (KEK), Tsukuba, Ibaraki 305-0801, Japan","SOKENDAI (The Graduate University for Advanced Studies), Shonan Village, Hayama, Kanagawa 240-0193, Japan","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","MH acknowledges the support from the JSPS KAKENHI Grant Numbers 19KK0079 and 15H03670. ","0000-0003-1443-1082"
"2020/04/20 7:52:47 PM GMT+10","Akito Kusaka","Physics Division, Lawrence Berkeley National Laboratory, Berkeley, CA 94720, USA","Department of Physics, The University of Tokyo, Tokyo 113-0033, Japan; Kavli Institute for the Physics and Mathematics of the Universe (WPI), Berkeley Satellite, the University of California, Berkeley 94720 , USA; Research Center for the Early Universe, School of Science, The University of Tokyo, Tokyo 113-0033, Japan","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","Those already in the draft suffices.",""
"2020/04/20 11:01:35 PM GMT+10","Daisuke Kaneko","Kavli Institute for the Physics and Mathematics of the Universe (Kavli IPMU, WPI), UTIAS, The University of Tokyo, Kashiwa, Chiba 277-8583, Japan","","I am not an undergraduate student. I made significant contributions to the design, construction, and deployment of an instrument (receiver or telescope) that was used to collect data for the paper, and was deployed in the past 5 years.;I am not an undergraduate student. I deployed to work on the instrument or take a shift as an observer sometime in the past year.","Yes","This work was supported by World Premier International Research Center Initiative (WPI), MEXT, Japan. (This is common in Kavli IPMU collaborator, so please merge with other authors if needed)",""
"2020/04/21 12:14:32 AM GMT+10","Haruki Nishino","Research Center for the Early Universe, School of Science, The University of Tokyo, Tokyo 113-0033, Japan","","I am not an undergraduate student. I made significant contributions to the design, construction, and deployment of an instrument (receiver or telescope) that was used to collect data for the paper, and was deployed in the past 5 years.","Yes","HN acknowledges the JSPS KAKENHI Grant Number JP26800125.","https://orcid.org/0000-0003-0738-3369"
"2020/04/21 1:37:07 AM GMT+10","Shuhei Kikuchi","Yokohama National University, Yokohama, Kanagawa 240-8501, Japan","","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","Nothing","Nothing"
"2020/04/21 5:32:41 AM GMT+10","Tucker Elleflot","Physics Division, Lawrence Berkeley National Laboratory, Berkeley, CA 94720, USA","","I am not an undergraduate student. I made significant contributions to the design, construction, and deployment of an instrument (receiver or telescope) that was used to collect data for the paper, and was deployed in the past 5 years.;I am not an undergraduate student. I deployed to work on the instrument or take a shift as an observer sometime in the past year.","Yes","","0000-0002-5166-5614"
"2020/04/21 7:55:45 AM GMT+10","Lindsay Ng Lowry","Department of Physics, University of California, San Diego, CA 92093-0424, USA","","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","",""
"2020/04/21 10:27:51 AM GMT+10","John Groh","Department of Physics, University of California, Berkeley, CA 94720, USA","","I am not an undergraduate student. I deployed to work on the instrument or take a shift as an observer sometime in the past year.","Yes","",""
"2020/04/21 11:59:15 AM GMT+10","M. A. O. Aguilar Faúndez","Department of Physics and Astronomy, Johns Hopkins University, Baltimore, MD 21218, USA","Departamento de Física, FCFM, Universidad de Chile, Blanco Encalada 2008, Santiago, Chile","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","MA acknowledges support from CONICYT UC Berkeley-Chile Seed Grant (CLAS fund) Number 77047, Fondecyt project 1130777 and 1171811, DFI postgraduate scholarship program and DFI Postgraduate Competitive Fund for Support in the Attendance to Scientific Events.","https://orcid.org/0000-0002-1571-663X"
"2020/04/21 12:05:56 PM GMT+10","Yuto Minami","High Energy Accelerator Research Organization (KEK), Tsukuba, Ibaraki 305-0801, Japan","","I am not an undergraduate student. I deployed to work on the instrument or take a shift as an observer sometime in the past year.","Yes","","0000-0003-2176-8089"
"2020/04/21 1:19:10 PM GMT+10","Yuuko Segawa","SOKENDAI (The Graduate University for Advanced Studies), Shonan Village, Hayama, Kanagawa 240-0193, Japan","","I am not an undergraduate student. I deployed to work on the instrument or take a shift as an observer sometime in the past year.","Yes","",""
"2020/04/21 1:22:38 PM GMT+10","Sayuri Takatori","SOKENDAI (The Graduate University for Advanced Studies), Shonan Village, Hayama, Kanagawa 240-0193, Japan","High Energy Accelerator Research Organization (KEK), Tsukuba, Ibaraki 305-0801, Japan","I am not an undergraduate student. I deployed to work on the instrument or take a shift as an observer sometime in the past year.","Yes","",""
"2020/04/21 5:59:35 PM GMT+10","Haruaki Hirose","Graduate School of Engineering Science, Yokohama National University, Yokohama 240-8501, Japan","","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","",""
"2020/04/21 8:56:10 PM GMT+10","Daiki Tanabe","SOKENDAI (The Graduate University for Advanced Studies), Shonan Village, Hayama, Kanagawa 240-0193, Japan","","I am not an undergraduate student. I deployed to work on the instrument or take a shift as an observer sometime in the past year.","Yes","",""
"2020/04/22 9:00:06 PM GMT+10","Davide Poletti","International School for Advanced Studies (SISSA), Via Bonomea 265, 34136, Trieste, Italy","INFN and IFPU","I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","","0000-0001-9807-3758"
"2020/04/24 2:42:41 AM GMT+10","Scott C. Chapman","Department of Physics and Atmospheric Science, Dalhousie University, Halifax, NS, B3H 4R2, Canada","","I am not an undergraduate student. I made significant contributions to the design, construction, and deployment of an instrument (receiver or telescope) that was used to collect data for the paper, and was deployed in the past 5 years.","Yes","NSERC and Canadian Foundation for Innovation",""
"2020/04/24 2:25:46 PM GMT+10","Anh T. P. Pham","School of Physics, University of Melbourne, Parkville, VIC 3010, Australia","","I am not an undergraduate student. I developed analysis tools used in the paper in question sometime in the past year.;I am not an undergraduate student. I regularly intellectually engaged in analysis or instrument discussions in the past year","Yes","","0000-0001-9396-8915"

==> systematics/nulltest_table.txt <==


\begin{table*}
\begin{center}
\caption{Null test PTE values}  \label{pte_by_test}
\begin{tabular}{ c c }
\hline
 & \textbf{Total $EE$ $\chi^2$ PTE}  \\
\hline				
\textbf{Null test summed over $\ell$ bins} &  \\
First half versus second half & 			90.1 \% \\
Middle versus rising and setting & 		88.0 \% \\
Left-going versus right-going subscans & 	39.5 \% \\
High gain versus low gain CESs & 	58.0 \% \\
High PWV versus low PWV &		 	43.6 \% \\
Mean temperature leakage by bolometer &	11.4 \% \\
Mean temperature leakage by CES &	84.5 \% \\
$2f$ amplitude by bolometer & 			71.7  \% \\
$4f$ amplitude by bolometer & 			9.2 \% \\
$2f$ amplitude by CES & 			47.5  \% \\
$4f$ amplitude by CES & 			24.4 \% \\
$Q$ versus $U$ pixels & 				89.4 \% \\
Low or high distance from Sun & 		96.7 \% \\
Sun above or below the horizon & 		65.8 \% \\
Moon above or below the horizon & 		82.1 \% \\
Top half versus bottom half & 			69.9 \% \\
Left half versus right half & 				88.8 \% \\
Top versus bottom bolometers &			96.9 \% \\
Random splits of bolometers &			24.8 \% \\
\hline
\textbf{$\ell$ bin summed over null tests} &				   \\
$500 \leq \ell <550$ &				34.7 \%  \\
$550 \leq \ell <600$ &				8.9 \%  \\
$600 \leq \ell <650$ &				96.8 \%  \\
$650 \leq \ell <700$ &				52.2 \%  \\
$700 \leq \ell <750$ &				90.9 \%  \\
$750 \leq \ell <800$ &				47.1 \%  \\
$800 \leq \ell <850$ &				82.3 \%  \\
$850 \leq \ell <900$ &				96.8 \%  \\
$900 \leq \ell <950$ &				39.2 \%  \\
$950 \leq \ell <1000$ &				25.8 \%  \\
$1000 \leq \ell <1050$ &				90.1 \%  \\
$1050 \leq \ell <1100$ &				44.8 \%  \\
$1100 \leq \ell <1150$ &				79.6 \%  \\
$1150 \leq \ell <1200$ &				52.5 \%  \\
$1200 \leq \ell <1250$ &				69.3 \%  \\
$1250 \leq \ell <1300$ &				72.0 \%  \\
$1300 \leq \ell <1400$ &				95.4 \%  \\
$1400 \leq \ell <1500$ &				2.3 \%  \\
$1500 \leq \ell <1600$ &				96.5 \%  \\
$1600 \leq \ell <1700$ &				18.8 \%  \\
$1700 \leq \ell <1800$ &				48.5 \%  \\
$1800 \leq \ell <2000$ &				47.6 \%  \\
$2000 \leq \ell <2200$ &				87.0 \%  \\
$2200 \leq \ell <2500$ &				66.9 \%  \\
$2500 \leq \ell <3000$ &				80.2 \%  \\
\hline
\end{tabular} \par
\end{center}
\vspace{8pt}
\noindent PTE values for the total $\chi^2$ of each null spectrum summed 
over $\ell$ bins and each $\ell$ bin summed over null splits. We first compute chis from the 48 signal+noise simulations, then project to 10000 population to get PTE values. We find that not projecting to a large population or using moderately fewer simulations does not cause any PTE to be overtly problematic. Overall, the PTEs indicate no significant problems.
\end{table*}
